KVN observations suggest multiple $\gamma$-ray emission regions in 3C 84

3C 84 (NGC 1275) is a well-studied mis-aligned Active Galactic Nucleus (AGN), which has been active in Gamma rays since at least 2008. We have monitored the source at four wavelengths (14 mm, 7 mm, 3 mm and 2 mm) using the Korean VLBI network (KVN) since 2013 as part of the interferometric monitoring of $\gamma$-ray bright AGN (iMOGABA) program. 3C 84 exhibits bright radio emission both near the central supermassive black hole (SMBH) feature known as C1 and from a moving feature located to the south known as C3. Other facilities have also detected these short-term variations above a slowly rising trend at shorter wavelengths, such as in Gamma ray and 1 mm total intensity light-curves. We find that the variations in the $\gamma$ rays and 1 mm total intensity light-curves are correlated, with the $\gamma$ rays leading and lagging the radio emission. Analysis of the 2 mm KVN data shows that both the Gamma rays and 1 mm total intensity short-term variations are better correlated with the SMBH region than C3, likely placing the short-term variations in C1. We interpret the emission as being due to the random alignment of spatially separated emission regions. We place the slowly rising trend in C3, consistent with previous results. Additionally, we report that since mid-2015, a large mm-wave radio flare has been occurring in C3, with a large Gamma ray flare coincident with the onset of this flare at all radio wavelengths.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
